Active and hibernating turbulence in minimal channel flow of Newtonian and polymeric fluids

Turbulent channel flow of drag-reducing polymer solutions is simulated in minimal flow geometries. Even in the Newtonian limit, we find intervals of "hibernating" turbulence that display many features of the universal maximum drag reduction (MDR) asymptote observed in polymer solutions: weak streamwise vortices, nearly nonexistent streamwise variations and a mean velocity gradient that quantitatively matches experiments. As viscoelasticity increases, the frequency of these intervals also increases, while the intervals themselves are unchanged, leading to flows that increasingly resemble MDR.

==> PACS.txt <==
47 fluid dynamics

47.27.ed Dynamical systems approaches

* 47.27.ek Direct numerical simulations

 47.27.N- Wall-bounded shear ﬂow turbulence

* 47.27.nd Channel ﬂow

* 47.57.Ng Polymers and polymer solutions

* 83.60.Yz Drag reduction 


